Peak-Age Violation Guarantees for the Transmission of Short Packets over Fading Channels

We investigate the probability that the peak age of information in a point-to-point communication system operating over a multiantenna wireless fading channel exceeds a predetermined value. The packets are scheduled according to a last-come first-serve policy with preemption in service, and are transmitted over the channel using a simple automatic repetition request protocol. We consider quadrature phase shift keying modulation, pilot-assisted transmission, maximum-likelihood channel estimation, and mismatched scaled nearest-neighbor decoding. Our analysis, which exploits nonasymptotic tools in information theory, allows one to determine, for a given information packet size, the physical layer parameters such as the SNR, the number of transmit and receive antennas, the amount of frequency diversity to exploit, and the number of pilot symbols, to ensure that the system operates below a target peak-age violation probability.

==> Simulation_data/LCFSS_lambda_sweep_k_30_n_100_a0_400.csv <==
4.54e-05,0.99099
5.0225e-05,0.99004
5.5564e-05,0.98898
6.1469e-05,0.98782
6.8003e-05,0.98653
7.5231e-05,0.98511
8.3227e-05,0.98354
9.2073e-05,0.98181
0.00010186,0.9799
0.00011269,0.97778
0.00012466,0.97545
0.00013791,0.97288
0.00015257,0.97004
0.00016879,0.96691
0.00018673,0.96346
0.00020657,0.95965
0.00022853,0.95546
0.00025282,0.95084
0.00027969,0.94576
0.00030942,0.94017
0.00034231,0.93402
0.00037869,0.92727
0.00041894,0.91986
0.00046347,0.91172
0.00051273,0.90281
0.00056723,0.89305
0.00062752,0.88237
0.00069422,0.87071
0.000768,0.85799
0.00084963,0.84413
0.00093994,0.82905
0.0010398,0.81269
0.0011504,0.79496
0.0012726,0.77579
0.0014079,0.75513
0.0015575,0.7329
0.0017231,0.70907
0.0019062,0.6836
0.0021088,0.65649
0.002333,0.62774
0.002581,0.59739
0.0028553,0.56552
0.0031588,0.53223
0.0034945,0.49766
0.0038659,0.46203
0.0042768,0.42556
0.0047314,0.38854
0.0052343,0.35131
0.0057906,0.31426
0.0064061,0.27778
0.007087,0.24232
0.0078402,0.20833
0.0086736,0.17623
0.0095955,0.14644
0.010615,0.11929
0.011744,0.095071
0.012992,0.073951
0.014373,0.055997
0.0159,0.041162
0.01759,0.029279
0.01946,0.020086
0.021528,0.013241
0.023817,0.0083542
0.026348,0.0050253
0.029148,0.0028709
0.032247,0.0015529
0.035674,0.00079429
0.039466,0.0003854
0.04366,0.00017964
0.048301,8.3e-05
0.053435,4.0415e-05
0.059114,2.2563e-05
0.065397,1.5272e-05
0.072348,1.2292e-05
0.080038,1.1059e-05
0.088545,1.055e-05
0.097956,1.0348e-05
0.10837,1.0274e-05
0.11989,1.0249e-05
0.13263,1.0242e-05
0.14673,1.024e-05
0.16232,1.024e-05
0.17957,1.024e-05
0.19866,1.024e-05
0.21977,1.024e-05
0.24313,1.024e-05
0.26898,1.024e-05
0.29757,1.024e-05
0.32919,1.024e-05
0.36418,1.024e-05
0.40289,1.024e-05
0.44571,1.024e-05
0.49309,1.024e-05
0.5455,1.024e-05
0.60348,1.024e-05
0.66762,1.024e-05
0.73858,1.024e-05
0.81708,1.024e-05
0.90392,1.024e-05
1,1.024e-05


==> Simulation_data/LCFSS_lambda_sweep_k_30_n_100_a0_400_old.csv <==
4.54e-05,0.99099
5.867e-05,0.98837
7.5818e-05,0.985
9.7978e-05,0.98066
0.00012662,0.97507
0.00016362,0.9679
0.00021145,0.95872
0.00027325,0.94698
0.00035311,0.93201
0.00045632,0.91302
0.0005897,0.88906
0.00076206,0.85901
0.0009848,0.82167
0.0012726,0.77579
0.0016446,0.72027
0.0021253,0.65434
0.0027465,0.57795
0.0035492,0.49225
0.0045866,0.39997
0.0059272,0.30577
0.0076596,0.21602
0.0098984,0.13779
0.012792,0.076994
0.01653,0.036254
0.021362,0.013692
0.027605,0.0039068
0.035674,0.00079429
0.046101,0.0001183
0.059575,2.1741e-05
0.076988,1.1411e-05
0.099491,1.0331e-05
0.12857,1.0243e-05
0.16615,1.024e-05
0.21471,1.024e-05
0.27747,1.024e-05
0.35857,1.024e-05
0.46337,1.024e-05
0.5988,1.024e-05
0.77382,1.024e-05
1,1.024e-05


==> Simulation_data/LCFSS_lambda_sweep_k_30_n_100_a0_800.csv <==
4.54e-05,0.97464
5.867e-05,0.96735
7.5818e-05,0.95801
9.7978e-05,0.94607
0.00012662,0.93086
0.00016362,0.91157
0.00021145,0.88723
0.00027325,0.85674
0.00035311,0.81887
0.00045632,0.77241
0.0005897,0.71624
0.00076206,0.64966
0.0009848,0.5727
0.0012726,0.48659
0.0016446,0.3942
0.0021253,0.30032
0.0027465,0.21135
0.0035492,0.1343
0.0045866,0.074862
0.0059272,0.035306
0.0076596,0.013494
0.0098984,0.0039922
0.012792,0.00089001
0.01653,0.0001623
0.021362,3.6678e-05
0.027605,1.6423e-05
0.035674,1.1782e-05
0.046101,1.0302e-05
0.059575,9.8271e-06
0.076988,9.707e-06
0.099491,9.6872e-06
0.12857,9.6855e-06
0.16615,9.6854e-06
0.21471,9.6854e-06
0.27747,9.6854e-06
0.35857,9.6854e-06
0.46337,9.6854e-06
0.5988,9.6854e-06
0.77382,9.6854e-06
1,9.6854e-06


==> Simulation_data/Vary a and eps/LCFSS_lambda_sweep_k_30_n_100_SNR_-3_a0_400_epsilon_0.001.csv <==
4.54e-05,0.99097
5.867e-05,0.98835
7.5818e-05,0.98497
9.7978e-05,0.98061
0.00012662,0.97502
0.00016362,0.96783
0.00021145,0.95863
0.00027325,0.94686
0.00035311,0.93187
0.00045632,0.91284
0.0005897,0.88882
0.00076206,0.85872
0.0009848,0.82131
0.0012726,0.77536
0.0016446,0.71974
0.0021253,0.65372
0.0027465,0.57724
0.0035492,0.49146
0.0045866,0.39913
0.0059272,0.30492
0.0076596,0.21521
0.0098984,0.13708
0.012792,0.076425
0.01653,0.035845
0.021362,0.013433
0.027605,0.0037642
0.035674,0.00072691
0.046101,8.9439e-05
0.059575,7.7714e-06
0.076988,1.4417e-06
0.099491,1.0289e-06
0.12857,1.0011e-06
0.16615,1e-06
0.21471,1e-06
0.27747,1e-06
0.35857,1e-06
0.46337,1e-06
0.5988,1e-06
0.77382,1e-06
1,1e-06


==> Simulation_data/Vary a and eps/LCFSS_lambda_sweep_k_30_n_100_SNR_-3_a0_400_epsilon_0.01.csv <==
4.54e-05,0.99105
5.867e-05,0.98845
7.5818e-05,0.9851
9.7978e-05,0.98079
0.00012662,0.97524
0.00016362,0.96812
0.00021145,0.959
0.00027325,0.94733
0.00035311,0.93247
0.00045632,0.9136
0.0005897,0.88978
0.00076206,0.85991
0.0009848,0.82278
0.0012726,0.77716
0.0016446,0.72191
0.0021253,0.65627
0.0027465,0.58018
0.0035492,0.49472
0.0045866,0.4026
0.0059272,0.30844
0.0076596,0.21857
0.0098984,0.14004
0.012792,0.078811
0.01653,0.037579
0.021362,0.014555
0.027605,0.0044084
0.035674,0.0010637
0.046101,0.00026867
0.059575,0.00012612
0.076988,0.00010343
0.099491,0.00010028
0.12857,0.00010001
0.16615,0.0001
0.21471,0.0001
0.27747,0.0001
0.35857,0.0001
0.46337,0.0001
0.5988,0.0001
0.77382,0.0001
1,0.0001


==> Simulation_data/Vary a and eps/LCFSS_lambda_sweep_k_30_n_100_SNR_-3_a0_400_epsilon_0.1.csv <==
4.54e-05,0.99194
5.867e-05,0.9896
7.5818e-05,0.98658
9.7978e-05,0.98269
0.00012662,0.97769
0.00016362,0.97126
0.00021145,0.96302
0.00027325,0.95247
0.00035311,0.939
0.00045632,0.92188
0.0005897,0.90022
0.00076206,0.87297
0.0009848,0.83898
0.0012726,0.797
0.0016446,0.74586
0.0021253,0.68464
0.0027465,0.61296
0.0035492,0.5315
0.0045866,0.44235
0.0059272,0.34949
0.0076596,0.25873
0.0098984,0.177
0.012792,0.11065
0.01653,0.063334
0.021362,0.034458
0.027605,0.019667
0.035674,0.013309
0.046101,0.010961
0.059575,0.010217
0.076988,0.010033
0.099491,0.010003
0.12857,0.01
0.16615,0.01
0.21471,0.01
0.27747,0.01
0.35857,0.01
0.46337,0.01
0.5988,0.01
0.77382,0.01
1,0.01


==> Simulation_data/Vary a and eps/LCFSS_lambda_sweep_k_30_n_100_SNR_-3_a0_600_epsilon_0.001.csv <==
4.54e-05,0.98201
5.867e-05,0.97682
7.5818e-05,0.97014
9.7978e-05,0.96158
0.00012662,0.95064
0.00016362,0.93667
0.00021145,0.91893
0.00027325,0.8965
0.00035311,0.86832
0.00045632,0.8332
0.0005897,0.78991
0.00076206,0.73728
0.0009848,0.67441
0.0012726,0.60102
0.0016446,0.51786
0.0021253,0.42716
0.0027465,0.33302
0.0035492,0.24135
0.0045866,0.15915
0.0059272,0.092859
0.0076596,0.046239
0.0098984,0.018747
0.012792,0.0058212
0.01653,0.0012783
0.021362,0.0001789
0.027605,1.3937e-05
0.035674,5.0849e-07
0.046101,7.1223e-09
0.059575,3.9067e-11
0.076988,1.4902e-12
0.099491,1.0297e-12
0.12857,1.0005e-12
0.16615,9.9995e-13
0.21471,9.9969e-13
0.27747,9.9286e-13
0.35857,9.9986e-13
0.46337,9.9986e-13
0.5988,9.9986e-13
0.77382,9.9986e-13
1,9.9986e-13


==> Simulation_data/Vary a and eps/LCFSS_lambda_sweep_k_30_n_100_SNR_-3_a0_600_epsilon_0.01.csv <==
4.54e-05,0.98209
5.867e-05,0.97692
7.5818e-05,0.97028
9.7978e-05,0.96176
0.00012662,0.95086
0.00016362,0.93695
0.00021145,0.91928
0.00027325,0.89694
0.00035311,0.86887
0.00045632,0.83389
0.0005897,0.79076
0.00076206,0.73831
0.0009848,0.67562
0.0012726,0.60242
0.0016446,0.51942
0.0021253,0.42883
0.0027465,0.33472
0.0035492,0.24296
0.0045866,0.16054
0.0059272,0.093933
0.0076596,0.046959
0.0098984,0.019152
0.012792,0.0060032
0.01653,0.0013403
0.021362,0.00019397
0.027605,1.6393e-05
0.035674,7.8046e-07
0.046101,4.0281e-08
0.059575,1.2732e-08
0.076988,1.0343e-08
0.099491,1.0028e-08
0.12857,1.0001e-08
0.16615,1e-08
0.21471,1e-08
0.27747,1e-08
0.35857,1e-08
0.46337,1e-08
0.5988,1e-08
0.77382,1e-08
1,1e-08


==> Simulation_data/Vary a and eps/LCFSS_lambda_sweep_k_30_n_100_SNR_-3_a0_600_epsilon_0.1.csv <==
4.54e-05,0.98299
5.867e-05,0.97808
7.5818e-05,0.97176
9.7978e-05,0.96366
0.00012662,0.95329
0.00016362,0.94005
0.00021145,0.92322
0.00027325,0.90191
0.00035311,0.8751
0.00045632,0.84162
0.0005897,0.80025
0.00076206,0.74978
0.0009848,0.68923
0.0012726,0.61817
0.0016446,0.53709
0.0021253,0.44786
0.0027465,0.35418
0.0035492,0.26159
0.0045866,0.17697
0.0059272,0.107
0.0076596,0.056104
0.0098984,0.024651
0.012792,0.008792
0.01653,0.0025417
0.021362,0.0006718
0.027605,0.00023269
0.035674,0.00013542
0.046101,0.00010969
0.059575,0.00010218
0.076988,0.00010033
0.099491,0.00010003
0.12857,0.0001
0.16615,0.0001
0.21471,0.0001
0.27747,0.0001
0.35857,0.0001
0.46337,0.0001
0.5988,0.0001
0.77382,0.0001
1,0.0001


==> Simulation_data/Vary a and eps/LCFSS_lambda_sweep_k_30_n_100_SNR_-3_a0_800_epsilon_0.001.csv <==
0.00091188,0.57857
0.00095574,0.56353
0.0010017,0.54819
0.0010499,0.53256
0.0011004,0.51665
0.0011533,0.50049
0.0012088,0.48409
0.001267,0.46748
0.0013279,0.45068
0.0013918,0.43372
0.0014587,0.41662
0.0015289,0.39943
0.0016024,0.38217
0.0016795,0.36487
0.0017603,0.34759
0.001845,0.33034
0.0019337,0.31319
0.0020267,0.29616
0.0021242,0.27931
0.0022264,0.26267
0.0023335,0.24629
0.0024457,0.23022
0.0025633,0.2145
0.0026866,0.19917
0.0028159,0.18427
0.0029513,0.16986
0.0030933,0.15595
0.0032421,0.1426
0.003398,0.12982
0.0035615,0.11766
0.0037328,0.10613
0.0039123,0.095256
0.0041005,0.08505
0.0042977,0.075523
0.0045045,0.06668
0.0047211,0.058519
0.0049482,0.051033
0.0051862,0.044212
0.0054357,0.038038
0.0056972,0.032488
0.0059712,0.027538
0.0062584,0.023156
0.0065595,0.019308
0.006875,0.015959
0.0072057,0.013069
0.0075523,0.0106
0.0079155,0.0085104
0.0082963,0.0067604
0.0086954,0.0053106
0.0091136,0.0041232
0.009552,0.0031621
0.010011,0.0023941
0.010493,0.0017882
0.010998,0.0013169
0.011527,0.00095546
0.012081,0.00068249
0.012662,0.00047959
0.013271,0.00033127
0.01391,0.00022473
0.014579,0.0001496
0.01528,9.763e-05
0.016015,6.24e-05
0.016785,3.902e-05
0.017593,2.3847e-05
0.018439,1.4227e-05
0.019326,8.2761e-06
0.020256,4.6883e-06
0.02123,2.583e-06
0.022251,1.3821e-06
0.023321,7.1716e-07
0.024443,3.6035e-07
0.025619,1.7505e-07
0.026851,8.2075e-08
0.028143,3.7077e-08
0.029496,1.6108e-08
0.030915,6.7178e-09
0.032402,2.684e-09
0.033961,1.0252e-09
0.035594,3.7364e-10
0.037306,1.2964e-10
0.039101,4.2733e-11
0.040982,1.3355e-11
0.042953,3.95e-12
0.045019,1.1029e-12
0.047184,2.9063e-13
0.049454,7.2167e-14
0.051833,1.668e-14
0.054326,3.7683e-15
0.056939,1.508e-15
0.059678,3.6686e-16
0.062549,2.0368e-16
0.065557,3.1594e-16
0.068711,0
0.072016,6.8616e-16
0.07548,6.72e-17
0.07911,0
0.082916,1.7178e-18
0.086904,5.9755e-16
0.091084,3.8098e-16
0.095465,8.8876e-16
0.10006,0
0.10487,0
0.10991,0
0.1152,5.774e-16
0.12074,8.9644e-17
0.12655,0
0.13264,0
0.13902,2.8909e-16
0.1457,1.741e-16
0.15271,0
0.16006,5.6382e-17
0.16776,4.126e-16
0.17583,5.7607e-16
0.18428,2.1713e-16
0.19315,4.5889e-16
0.20244,7.1318e-17
0.21218,5.8782e-16
0.22238,0
0.23308,0
0.24429,0
0.25604,2.9732e-17
0.26836,0
0.28127,0
0.29479,0
0.30897,7.5725e-17
0.32384,0
0.33941,0
0.35574,0
0.37285,0
0.39079,0
0.40958,0
0.42928,0
0.44993,0
0.47157,0
0.49426,0
0.51803,0
0.54295,0
0.56907,0
0.59644,0
0.62513,0
0.6552,0
0.68671,0
0.71974,0
0.75436,0
0.79065,0
0.82868,0
0.86854,0
0.91032,0
0.95411,0
1,0


==> Simulation_data/Vary a and eps/LCFSS_lambda_sweep_k_30_n_100_SNR_-3_a0_800_epsilon_0.01.csv <==
4.54e-05,0.97322
5.867e-05,0.96552
7.5818e-05,0.95567
9.7978e-05,0.94309
0.00012662,0.92708
0.00016362,0.90678
0.00021145,0.88121
0.00027325,0.84923
0.00035311,0.80962
0.00045632,0.76114
0.0005897,0.70277
0.00076206,0.6339
0.0009848,0.55479
0.0012726,0.46697
0.0016446,0.37373
0.0021253,0.28021
0.0027465,0.1931
0.0035492,0.11932
0.0045866,0.064013
0.0059272,0.028606
0.0076596,0.010089
0.0098984,0.0026191
0.012792,0.00045726
0.01653,4.7799e-05
0.021362,2.5833e-06
0.027605,6.0705e-08
0.035674,5.4956e-10
0.046101,5.0946e-12
0.059575,1.2734e-12
0.076988,1.0341e-12
0.099491,1.0023e-12
0.12857,9.9973e-13
0.16615,9.9973e-13
0.21471,1.0003e-12
0.27747,9.9183e-13
0.35857,1e-12
0.46337,1e-12
0.5988,1e-12
0.77382,1e-12
1,1e-12


==> Simulation_data/Vary a and eps/LCFSS_lambda_sweep_k_30_n_100_SNR_-3_a0_800_epsilon_0.1.csv <==
0.00091188,0.59033
0.00095574,0.57555
0.0010017,0.56045
0.0010499,0.54505
0.0011004,0.52937
0.0011533,0.51341
0.0012088,0.4972
0.001267,0.48076
0.0013279,0.46412
0.0013918,0.44729
0.0014587,0.4303
0.0015289,0.41319
0.0016024,0.39599
0.0016795,0.37872
0.0017603,0.36144
0.001845,0.34416
0.0019337,0.32695
0.0020267,0.30982
0.0021242,0.29284
0.0022264,0.27604
0.0023335,0.25946
0.0024457,0.24315
0.0025633,0.22716
0.0026866,0.21153
0.0028159,0.1963
0.0029513,0.18152
0.0030933,0.16721
0.0032421,0.15343
0.003398,0.14021
0.0035615,0.12757
0.0037328,0.11555
0.0039123,0.10416
0.0041005,0.093435
0.0042977,0.083377
0.0045045,0.073998
0.0047211,0.065301
0.0049482,0.057283
0.0051862,0.049938
0.0054357,0.04325
0.0056972,0.037204
0.0059712,0.031775
0.0062584,0.026937
0.0065595,0.022658
0.006875,0.018904
0.0072057,0.015639
0.0075523,0.012823
0.0079155,0.010418
0.0082963,0.0083826
0.0086954,0.0066778
0.0091136,0.0052648
0.009552,0.0041062
0.010011,0.003167
0.010493,0.0024147
0.010998,0.0018194
0.011527,0.0013542
0.012081,0.00099559
0.012662,0.00072278
0.013271,0.00051815
0.01391,0.00036683
0.014579,0.00025656
0.01528,0.00017738
0.016015,0.00012135
0.016785,8.2287e-05
0.017593,5.5434e-05
0.018439,3.7222e-05
0.019326,2.5022e-05
0.020256,1.6937e-05
0.02123,1.1623e-05
0.022251,8.1488e-06
0.023321,5.8794e-06
0.024443,4.3916e-06
0.025619,3.4075e-06
0.026851,2.7468e-06
0.028143,2.2945e-06
0.029496,1.9777e-06
0.030915,1.7501e-06
0.032402,1.5826e-06
0.033961,1.4566e-06
0.035594,1.3599e-06
0.037306,1.2845e-06
0.039101,1.2251e-06
0.040982,1.1779e-06
0.042953,1.1401e-06
0.045019,1.1099e-06
0.047184,1.0856e-06
0.049454,1.0662e-06
0.051833,1.0508e-06
0.054326,1.0386e-06
0.056939,1.029e-06
0.059678,1.0215e-06
0.062549,1.0158e-06
0.065557,1.0114e-06
0.068711,1.0081e-06
0.072016,1.0057e-06
0.07548,1.0039e-06
0.07911,1.0026e-06
0.082916,1.0017e-06
0.086904,1.0011e-06
0.091084,1.0007e-06
0.095465,1.0004e-06
0.10006,1.0003e-06
0.10487,1.0002e-06
0.10991,1.0001e-06
0.1152,1e-06
0.12074,1e-06
0.12655,1e-06
0.13264,1e-06
0.13902,1e-06
0.1457,1e-06
0.15271,1e-06
0.16006,1e-06
0.16776,1e-06
0.17583,1e-06
0.18428,1e-06
0.19315,1e-06
0.20244,1e-06
0.21218,1e-06
0.22238,1e-06
0.23308,1e-06
0.24429,1e-06
0.25604,1e-06
0.26836,1e-06
0.28127,1e-06
0.29479,1e-06
0.30897,1e-06
0.32384,1e-06
0.33941,1e-06
0.35574,1e-06
0.37285,1e-06
0.39079,1e-06
0.40958,1e-06
0.42928,1e-06
0.44993,1e-06
0.47157,1e-06
0.49426,1e-06
0.51803,1e-06
0.54295,1e-06
0.56907,1e-06
0.59644,1e-06
0.62513,1e-06
0.6552,1e-06
0.68671,1e-06
0.71974,1e-06
0.75436,1e-06
0.79065,1e-06
0.82868,1e-06
0.86854,1e-06
0.91032,1e-06
0.95411,1e-06
1,1e-06


==> Simulation_data/epsRCUs_vs_SNR.csv <==
-3,0.50381,0.63659,0.97382
-1,0.30046,0.32086,0.7711
1,0.15869,0.1067,0.31031
3,0.076567,0.026555,0.033361


==> Simulation_data/epsilon versus SNR/QPSK_RCUs_k_30_n_100_L_20_MtMr_1x1.csv <==
-12,1,1
-11,1,2
-10,1,1
-9,0.99998,1
-8,0.99999,2
-7,0.99994,1
-6,0.99971,2
-5,0.99876,1
-4,0.99394,2
-3,0.97321,1
-2,0.91207,1
-1,0.76984,2
0,0.54825,2
1,0.31167,2
2,0.12152,2
3,0.033214,2
4,0.0066812,2
5,0.00090872,2


==> Simulation_data/epsilon versus SNR/QPSK_RCUs_k_30_n_100_L_20_MtMr_1x2.csv <==
-12,1,1
-11,1,1
-10,1,2
-9,0.99998,2
-8,0.99991,2
-7,0.99903,2
-6,0.99486,2
-5,0.97256,2
-4,0.89058,2
-3,0.67044,2
-2,0.35886,2
-1,0.11881,2
0,0.022986,2
1,0.0025073,2
2,0.00013982,2


==> Simulation_data/epsilon versus SNR/QPSK_RCUs_k_30_n_100_L_20_MtMr_1x4.csv <==
-12,1,1
-11,0.99999,2
-10,0.99991,2
-9,0.99951,2
-8,0.99583,2
-7,0.97433,2
-6,0.874,2
-5,0.62384,2
-4,0.28053,2
-3,0.066587,2
-2,0.0067392,2
-1,0.00022977,2


==> Simulation_data/epsilon versus SNR/QPSK_RCUs_k_30_n_100_L_20_MtMr_2x1.csv <==
-12,1,1
-11,1,1
-10,1,1
-9,1,1
-8,1,1
-7,1,1
-6,0.99998,1
-5,0.99997,2
-4,0.99981,2
-3,0.99872,2
-2,0.99289,2
-1,0.96367,2
0,0.86513,2
1,0.65114,2
2,0.36164,2
3,0.1393,2
4,0.034557,2
5,0.0057182,2


==> Simulation_data/epsilon versus SNR/QPSK_RCUs_k_30_n_100_L_20_MtMr_2x2.csv <==
-12,1,1
-11,1,1
-10,1,1
-9,1,1
-8,0.99998,2
-7,0.99994,2
-6,0.99987,2
-5,0.99881,2
-4,0.99261,2
-3,0.96142,2
-2,0.8488,2
-1,0.60043,2
0,0.28532,2
1,0.077478,2
2,0.011806,2
3,0.00071553,2


==> Simulation_data/epsilon versus SNR/QPSK_RCUs_k_30_n_100_L_20_MtMr_4x1.csv <==
-12,1,1
-11,1,1
-10,1,1
-9,1,1
-8,1,1
-7,1,1
-6,1,1
-5,1,1
-4,0.99999,3
-3,0.99998,3
-2,0.9999,2
-1,0.9993,2
0,0.99655,2
1,0.98232,2
2,0.93065,2
3,0.77409,3
4,0.50738,3
5,0.23439,3


==> Simulation_data/epsilon versus SNR/QPSK_RCUs_k_30_n_100_L_2_MtMr_1x1.csv <==
-12,0.99873,10
-11,0.99615,5
-10,0.98894,6
-9,0.97413,7
-8,0.94369,7
-7,0.89374,8
-6,0.82037,9
-5,0.72345,8
-4,0.61715,8
-3,0.50457,9
-2,0.39544,9
-1,0.30114,8
0,0.22199,10
1,0.1585,10
2,0.11113,9
3,0.075949,9
4,0.051839,9
5,0.034326,10


==> Simulation_data/epsilon versus SNR/QPSK_RCUs_k_30_n_100_L_2_MtMr_1x2.csv <==
-12,0.99468,8
-11,0.98267,9
-10,0.95502,10
-9,0.90029,10
-8,0.80517,11
-7,0.67917,12
-6,0.52683,11
-5,0.37786,9
-4,0.2469,10
-3,0.15124,10
-2,0.085369,10
-1,0.045928,12
0,0.023185,10
1,0.010681,11
2,0.0053156,9
3,0.0023447,10
4,0.00093487,12


==> Simulation_data/epsilon versus SNR/QPSK_RCUs_k_30_n_100_L_2_MtMr_1x4.csv <==
-12,0.97059,11
-11,0.91314,10
-10,0.7988,12
-9,0.62351,12
-8,0.42362,12
-7,0.24229,13
-6,0.11721,13
-5,0.048872,14
-4,0.017526,13
-3,0.0053897,15
-2,0.001458,15
-1,0.00033239,12


==> Simulation_data/epsilon versus SNR/QPSK_RCUs_k_30_n_100_L_2_MtMr_2x1.csv <==
-12,0.9999,10
-11,0.99969,8
-10,0.99881,9
-9,0.99567,9
-8,0.98663,10
-7,0.96355,10
-6,0.91564,11
-5,0.83418,11
-4,0.71487,11
-3,0.56844,10
-2,0.41665,11
-1,0.28066,11
0,0.17533,10
1,0.10169,11
2,0.055409,11
3,0.028224,12
4,0.013496,13
5,0.0067246,13


==> Simulation_data/epsilon versus SNR/QPSK_RCUs_k_30_n_100_L_2_MtMr_2x2.csv <==
-12,0.9995,12
-11,0.99789,10
-10,0.99213,14
-9,0.97155,11
-8,0.9193,12
-7,0.81325,12
-6,0.64409,14
-5,0.44758,14
-4,0.26237,14
-3,0.1314,14
-2,0.056186,13
-1,0.020297,14
0,0.0061888,15
1,0.0017222,14
2,0.00044421,16


==> Simulation_data/epsilon versus SNR/QPSK_RCUs_k_30_n_100_L_5_MtMr_1x1.csv <==
-12,0.99997,6
-11,0.9999,3
-10,0.99964,2
-9,0.9983,3
-8,0.9942,4
-7,0.98181,4
-6,0.95197,4
-5,0.8891,4
-4,0.78251,4
-3,0.63812,4
-2,0.47472,4
-1,0.31863,5
0,0.19528,5
1,0.10882,5
2,0.054217,5
3,0.025719,5
4,0.011643,5
5,0.0051068,6


==> Simulation_data/epsilon versus SNR/QPSK_RCUs_k_30_n_100_L_5_MtMr_1x2.csv <==
-12,0.99983,5
-11,0.99939,4
-10,0.99707,6
-9,0.98813,4
-8,0.95797,5
-7,0.88135,5
-6,0.73779,5
-5,0.54457,5
-4,0.33407,6
-3,0.16852,6
-2,0.069268,6
-1,0.023642,6
0,0.0070541,5
1,0.0017054,5
2,0.00040207,5


==> Simulation_data/epsilon versus SNR/QPSK_RCUs_k_30_n_100_L_5_MtMr_1x4.csv <==
-12,0.99886,6
-11,0.99328,6
-10,0.96981,6
-9,0.89435,6
-8,0.72853,6
-7,0.48086,7
-6,0.22868,6
-5,0.073657,6
-4,0.015653,6
-3,0.0023308,6
-2,0.00024064,7


==> Simulation_data/epsilon versus SNR/QPSK_RCUs_k_30_n_100_L_5_MtMr_2x1.csv <==
-12,0.99999,7
-11,0.99998,4
-10,0.99998,9
-9,0.99992,5
-8,0.99959,5
-7,0.99833,5
-6,0.99258,5
-5,0.97363,5
-4,0.92108,5
-3,0.80891,6
-2,0.63427,6
-1,0.42697,6
0,0.24178,6
1,0.11375,6
2,0.044995,6
3,0.014076,5
4,0.0037497,5
5,0.00083444,6


==> Simulation_data/epsilon versus SNR/QPSK_RCUs_k_30_n_100_L_5_MtMr_2x2.csv <==
-12,0.99998,6
-11,0.99996,8
-10,0.99985,6
-9,0.99909,5
-8,0.99514,7
-7,0.97722,7
-6,0.9175,7
-5,0.77644,7
-4,0.5449,6
-3,0.27922,6
-2,0.10201,6
-1,0.024953,6
0,0.0040417,6
1,0.00041063,6


==> Simulation_data/epsilon versus SNR/QPSK_RCUs_k_30_n_100_L_5_MtMr_4x1.csv <==
-12,1,1
-11,1,1
-10,0.99999,3
-9,0.99999,4
-8,0.99999,3
-7,0.99993,7
-6,0.99962,7
-5,0.99809,6
-4,0.99046,7
-3,0.96244,7
-2,0.88416,7
-1,0.72228,6
0,0.47186,7
1,0.23081,7
2,0.08068,7
3,0.019631,7
4,0.0034945,7
5,0.00047926,6


==> Simulation_data/limiting_Pav_vs_epsilon.csv <==
1e-05,1e-10,1e-20,1e-30
1.0116e-05,1.0233e-10,1.0472e-20,1.0716e-30
1.0233e-05,1.0472e-10,1.0966e-20,1.1483e-30
1.0352e-05,1.0716e-10,1.1483e-20,1.2305e-30
1.0472e-05,1.0966e-10,1.2025e-20,1.3186e-30
1.0593e-05,1.1221e-10,1.2592e-20,1.413e-30
1.0716e-05,1.1483e-10,1.3186e-20,1.5142e-30
1.084e-05,1.1751e-10,1.3808e-20,1.6226e-30
1.0966e-05,1.2025e-10,1.446e-20,1.7388e-30
1.1093e-05,1.2305e-10,1.5142e-20,1.8632e-30
1.1221e-05,1.2592e-10,1.5856e-20,1.9966e-30
1.1352e-05,1.2886e-10,1.6604e-20,2.1396e-30
1.1483e-05,1.3186e-10,1.7388e-20,2.2928e-30
1.1616e-05,1.3494e-10,1.8208e-20,2.4569e-30
1.1751e-05,1.3808e-10,1.9067e-20,2.6328e-30
1.1887e-05,1.413e-10,1.9966e-20,2.8213e-30
1.2025e-05,1.446e-10,2.0908e-20,3.0233e-30
1.2164e-05,1.4797e-10,2.1895e-20,3.2397e-30
1.2305e-05,1.5142e-10,2.2928e-20,3.4717e-30
1.2448e-05,1.5495e-10,2.4009e-20,3.7202e-30
1.2592e-05,1.5856e-10,2.5142e-20,3.9866e-30
1.2738e-05,1.6226e-10,2.6328e-20,4.272e-30
1.2886e-05,1.6604e-10,2.757e-20,4.5778e-30
1.3035e-05,1.6991e-10,2.8871e-20,4.9056e-30
1.3186e-05,1.7388e-10,3.0233e-20,5.2568e-30
1.3339e-05,1.7793e-10,3.1659e-20,5.6331e-30
1.3494e-05,1.8208e-10,3.3153e-20,6.0364e-30
1.365e-05,1.8632e-10,3.4717e-20,6.4686e-30
1.3808e-05,1.9067e-10,3.6355e-20,6.9317e-30
1.3968e-05,1.9511e-10,3.807e-20,7.428e-30
1.413e-05,1.9966e-10,3.9866e-20,7.9598e-30
1.4294e-05,2.0432e-10,4.1747e-20,8.5296e-30
1.446e-05,2.0908e-10,4.3716e-20,9.1403e-30
1.4627e-05,2.1396e-10,4.5778e-20,9.7947e-30
1.4797e-05,2.1895e-10,4.7938e-20,1.0496e-29
1.4968e-05,2.2405e-10,5.02e-20,1.1247e-29
1.5142e-05,2.2928e-10,5.2568e-20,1.2053e-29
1.5317e-05,2.3462e-10,5.5048e-20,1.2915e-29
1.5495e-05,2.4009e-10,5.7645e-20,1.384e-29
1.5675e-05,2.4569e-10,6.0364e-20,1.4831e-29
1.5856e-05,2.5142e-10,6.3212e-20,1.5893e-29
1.604e-05,2.5728e-10,6.6194e-20,1.7031e-29
1.6226e-05,2.6328e-10,6.9317e-20,1.825e-29
1.6414e-05,2.6942e-10,7.2587e-20,1.9557e-29
1.6604e-05,2.757e-10,7.6012e-20,2.0957e-29
1.6797e-05,2.8213e-10,7.9598e-20,2.2457e-29
1.6991e-05,2.8871e-10,8.3353e-20,2.4065e-29
1.7188e-05,2.9544e-10,8.7285e-20,2.5788e-29
1.7388e-05,3.0233e-10,9.1403e-20,2.7634e-29
1.7589e-05,3.0938e-10,9.5715e-20,2.9612e-29
1.7793e-05,3.1659e-10,1.0023e-19,3.1732e-29
1.7999e-05,3.2397e-10,1.0496e-19,3.4004e-29
1.8208e-05,3.3153e-10,1.0991e-19,3.6439e-29
1.8419e-05,3.3926e-10,1.151e-19,3.9047e-29
1.8632e-05,3.4717e-10,1.2053e-19,4.1843e-29
1.8848e-05,3.5526e-10,1.2621e-19,4.4839e-29
1.9067e-05,3.6355e-10,1.3217e-19,4.8049e-29
1.9288e-05,3.7202e-10,1.384e-19,5.1489e-29
1.9511e-05,3.807e-10,1.4493e-19,5.5175e-29
1.9738e-05,3.8957e-10,1.5177e-19,5.9125e-29
1.9966e-05,3.9866e-10,1.5893e-19,6.3358e-29
2.0198e-05,4.0795e-10,1.6643e-19,6.7894e-29
2.0432e-05,4.1747e-10,1.7428e-19,7.2755e-29
2.0669e-05,4.272e-10,1.825e-19,7.7964e-29
2.0908e-05,4.3716e-10,1.9111e-19,8.3545e-29
2.1151e-05,4.4735e-10,2.0012e-19,8.9527e-29
2.1396e-05,4.5778e-10,2.0957e-19,9.5936e-29
2.1644e-05,4.6846e-10,2.1945e-19,1.028e-28
2.1895e-05,4.7938e-10,2.2981e-19,1.1016e-28
2.2149e-05,4.9056e-10,2.4065e-19,1.1805e-28
2.2405e-05,5.02e-10,2.52e-19,1.265e-28
2.2665e-05,5.137e-10,2.6389e-19,1.3556e-28
2.2928e-05,5.2568e-10,2.7634e-19,1.4527e-28
2.3193e-05,5.3794e-10,2.8938e-19,1.5567e-28
2.3462e-05,5.5048e-10,3.0303e-19,1.6681e-28
2.3734e-05,5.6331e-10,3.1732e-19,1.7875e-28
2.4009e-05,5.7645e-10,3.3229e-19,1.9155e-28
2.4288e-05,5.8989e-10,3.4797e-19,2.0526e-28
2.4569e-05,6.0364e-10,3.6439e-19,2.1996e-28
2.4854e-05,6.1772e-10,3.8158e-19,2.3571e-28
2.5142e-05,6.3212e-10,3.9958e-19,2.5258e-28
2.5433e-05,6.4686e-10,4.1843e-19,2.7067e-28
2.5728e-05,6.6194e-10,4.3817e-19,2.9004e-28
2.6026e-05,6.7738e-10,4.5884e-19,3.1081e-28
2.6328e-05,6.9317e-10,4.8049e-19,3.3306e-28
2.6633e-05,7.0933e-10,5.0315e-19,3.569e-28
2.6942e-05,7.2587e-10,5.2689e-19,3.8246e-28
2.7254e-05,7.428e-10,5.5175e-19,4.0984e-28
2.757e-05,7.6012e-10,5.7778e-19,4.3918e-28
2.789e-05,7.7784e-10,6.0504e-19,4.7062e-28
2.8213e-05,7.9598e-10,6.3358e-19,5.0432e-28
2.854e-05,8.1454e-10,6.6347e-19,5.4042e-28
2.8871e-05,8.3353e-10,6.9477e-19,5.7911e-28
2.9206e-05,8.5296e-10,7.2755e-19,6.2057e-28
2.9544e-05,8.7285e-10,7.6187e-19,6.65e-28
2.9887e-05,8.932e-10,7.9781e-19,7.1261e-28
3.0233e-05,9.1403e-10,8.3545e-19,7.6363e-28
3.0583e-05,9.3534e-10,8.7487e-19,8.183e-28
3.0938e-05,9.5715e-10,9.1614e-19,8.7689e-28
3.1296e-05,9.7947e-10,9.5936e-19,9.3966e-28
3.1659e-05,1.0023e-09,1.0046e-18,1.0069e-27
3.2026e-05,1.0257e-09,1.052e-18,1.079e-27
3.2397e-05,1.0496e-09,1.1016e-18,1.1563e-27
3.2773e-05,1.0741e-09,1.1536e-18,1.2391e-27
3.3153e-05,1.0991e-09,1.208e-18,1.3278e-27
3.3537e-05,1.1247e-09,1.265e-18,1.4228e-27
3.3926e-05,1.151e-09,1.3247e-18,1.5247e-27
3.4319e-05,1.1778e-09,1.3872e-18,1.6339e-27
3.4717e-05,1.2053e-09,1.4527e-18,1.7508e-27
3.5119e-05,1.2334e-09,1.5212e-18,1.8762e-27
3.5526e-05,1.2621e-09,1.593e-18,2.0105e-27
3.5938e-05,1.2915e-09,1.6681e-18,2.1544e-27
3.6355e-05,1.3217e-09,1.7468e-18,2.3087e-27
3.6776e-05,1.3525e-09,1.8292e-18,2.474e-27
3.7202e-05,1.384e-09,1.9155e-18,2.6511e-27
3.7634e-05,1.4163e-09,2.0059e-18,2.8409e-27
3.807e-05,1.4493e-09,2.1005e-18,3.0443e-27
3.8511e-05,1.4831e-09,2.1996e-18,3.2622e-27
3.8957e-05,1.5177e-09,2.3034e-18,3.4958e-27
3.9409e-05,1.5531e-09,2.412e-18,3.7461e-27
3.9866e-05,1.5893e-09,2.5258e-18,4.0142e-27
4.0328e-05,1.6263e-09,2.645e-18,4.3016e-27
4.0795e-05,1.6643e-09,2.7698e-18,4.6096e-27
4.1268e-05,1.7031e-09,2.9004e-18,4.9396e-27
4.1747e-05,1.7428e-09,3.0373e-18,5.2933e-27
4.223e-05,1.7834e-09,3.1806e-18,5.6722e-27
4.272e-05,1.825e-09,3.3306e-18,6.0783e-27
4.3215e-05,1.8675e-09,3.4877e-18,6.5135e-27
4.3716e-05,1.9111e-09,3.6523e-18,6.9798e-27
4.4223e-05,1.9557e-09,3.8246e-18,7.4795e-27
4.4735e-05,2.0012e-09,4.005e-18,8.015e-27
4.5254e-05,2.0479e-09,4.1939e-18,8.5888e-27
4.5778e-05,2.0957e-09,4.3918e-18,9.2037e-27
4.6309e-05,2.1445e-09,4.599e-18,9.8627e-27
4.6846e-05,2.1945e-09,4.816e-18,1.0569e-26
4.7389e-05,2.2457e-09,5.0432e-18,1.1325e-26
4.7938e-05,2.2981e-09,5.2811e-18,1.2136e-26
4.8494e-05,2.3516e-09,5.5302e-18,1.3005e-26
4.9056e-05,2.4065e-09,5.7911e-18,1.3936e-26
4.9624e-05,2.4626e-09,6.0643e-18,1.4934e-26
5.02e-05,2.52e-09,6.3504e-18,1.6003e-26
5.0782e-05,2.5788e-09,6.65e-18,1.7149e-26
5.137e-05,2.6389e-09,6.9637e-18,1.8377e-26
5.1966e-05,2.7004e-09,7.2923e-18,1.9692e-26
5.2568e-05,2.7634e-09,7.6363e-18,2.1102e-26
5.3177e-05,2.8278e-09,7.9966e-18,2.2613e-26
5.3794e-05,2.8938e-09,8.3738e-18,2.4232e-26
5.4417e-05,2.9612e-09,8.7689e-18,2.5967e-26
5.5048e-05,3.0303e-09,9.1825e-18,2.7826e-26
5.5686e-05,3.1009e-09,9.6157e-18,2.9818e-26
5.6331e-05,3.1732e-09,1.0069e-17,3.1952e-26
5.6984e-05,3.2472e-09,1.0544e-17,3.424e-26
5.7645e-05,3.3229e-09,1.1042e-17,3.6691e-26
5.8313e-05,3.4004e-09,1.1563e-17,3.9318e-26
5.8989e-05,3.4797e-09,1.2108e-17,4.2133e-26
5.9673e-05,3.5608e-09,1.268e-17,4.515e-26
6.0364e-05,3.6439e-09,1.3278e-17,4.8382e-26
6.1064e-05,3.7288e-09,1.3904e-17,5.1846e-26
6.1772e-05,3.8158e-09,1.456e-17,5.5558e-26
6.2488e-05,3.9047e-09,1.5247e-17,5.9535e-26
6.3212e-05,3.9958e-09,1.5966e-17,6.3798e-26
6.3945e-05,4.0889e-09,1.6719e-17,6.8365e-26
6.4686e-05,4.1843e-09,1.7508e-17,7.326e-26
6.5436e-05,4.2819e-09,1.8334e-17,7.8505e-26
6.6194e-05,4.3817e-09,1.9199e-17,8.4125e-26
6.6962e-05,4.4839e-09,2.0105e-17,9.0148e-26
6.7738e-05,4.5884e-09,2.1053e-17,9.6602e-26
6.8523e-05,4.6954e-09,2.2047e-17,1.0352e-25
6.9317e-05,4.8049e-09,2.3087e-17,1.1093e-25
7.0121e-05,4.9169e-09,2.4176e-17,1.1887e-25
7.0933e-05,5.0315e-09,2.5316e-17,1.2738e-25
7.1756e-05,5.1489e-09,2.6511e-17,1.365e-25
7.2587e-05,5.2689e-09,2.7762e-17,1.4627e-25
7.3429e-05,5.3918e-09,2.9071e-17,1.5675e-25
7.428e-05,5.5175e-09,3.0443e-17,1.6797e-25
7.5141e-05,5.6461e-09,3.1879e-17,1.7999e-25
7.6012e-05,5.7778e-09,3.3383e-17,1.9288e-25
7.6893e-05,5.9125e-09,3.4958e-17,2.0669e-25
7.7784e-05,6.0504e-09,3.6607e-17,2.2149e-25
7.8686e-05,6.1914e-09,3.8334e-17,2.3734e-25
7.9598e-05,6.3358e-09,4.0142e-17,2.5433e-25
8.052e-05,6.4835e-09,4.2036e-17,2.7254e-25
8.1454e-05,6.6347e-09,4.4019e-17,2.9206e-25
8.2398e-05,6.7894e-09,4.6096e-17,3.1296e-25
8.3353e-05,6.9477e-09,4.8271e-17,3.3537e-25
8.4319e-05,7.1097e-09,5.0548e-17,3.5938e-25
8.5296e-05,7.2755e-09,5.2933e-17,3.8511e-25
8.6285e-05,7.4451e-09,5.543e-17,4.1268e-25
8.7285e-05,7.6187e-09,5.8045e-17,4.4223e-25
8.8297e-05,7.7964e-09,6.0783e-17,4.7389e-25
8.932e-05,7.9781e-09,6.3651e-17,5.0782e-25
9.0356e-05,8.1642e-09,6.6654e-17,5.4417e-25
9.1403e-05,8.3545e-09,6.9798e-17,5.8313e-25
9.2463e-05,8.5493e-09,7.3091e-17,6.2488e-25
9.3534e-05,8.7487e-09,7.6539e-17,6.6962e-25
9.4618e-05,8.9527e-09,8.015e-17,7.1756e-25
9.5715e-05,9.1614e-09,8.3931e-17,7.6893e-25
9.6825e-05,9.375e-09,8.7891e-17,8.2398e-25
9.7947e-05,9.5936e-09,9.2037e-17,8.8297e-25
9.9082e-05,9.8173e-09,9.6379e-17,9.4618e-25
0.00010023,1.0046e-08,1.0093e-16,1.0139e-24
0.00010139,1.028e-08,1.0569e-16,1.0865e-24
0.00010257,1.052e-08,1.1067e-16,1.1643e-24
0.00010376,1.0765e-08,1.1589e-16,1.2477e-24
0.00010496,1.1016e-08,1.2136e-16,1.337e-24
0.00010618,1.1273e-08,1.2709e-16,1.4327e-24
0.00010741,1.1536e-08,1.3308e-16,1.5353e-24
0.00010865,1.1805e-08,1.3936e-16,1.6452e-24
0.00010991,1.208e-08,1.4594e-16,1.763e-24
0.00011118,1.2362e-08,1.5282e-16,1.8892e-24
0.00011247,1.265e-08,1.6003e-16,2.0244e-24
0.00011378,1.2945e-08,1.6758e-16,2.1694e-24
0.0001151,1.3247e-08,1.7549e-16,2.3247e-24
0.00011643,1.3556e-08,1.8377e-16,2.4911e-24
0.00011778,1.3872e-08,1.9244e-16,2.6695e-24
0.00011915,1.4196e-08,2.0151e-16,2.8606e-24
0.00012053,1.4527e-08,2.1102e-16,3.0654e-24
0.00012192,1.4865e-08,2.2098e-16,3.2849e-24
0.00012334,1.5212e-08,2.314e-16,3.52e-24
0.00012477,1.5567e-08,2.4232e-16,3.772e-24
0.00012621,1.593e-08,2.5375e-16,4.0421e-24
0.00012768,1.6301e-08,2.6572e-16,4.3315e-24
0.00012915,1.6681e-08,2.7826e-16,4.6416e-24
0.00013065,1.707e-08,2.9138e-16,4.9739e-24
0.00013217,1.7468e-08,3.0513e-16,5.33e-24
0.0001337,1.7875e-08,3.1952e-16,5.7116e-24
0.00013525,1.8292e-08,3.346e-16,6.1205e-24
0.00013682,1.8719e-08,3.5038e-16,6.5587e-24
0.0001384,1.9155e-08,3.6691e-16,7.0282e-24
0.00014001,1.9602e-08,3.8422e-16,7.5314e-24
0.00014163,2.0059e-08,4.0235e-16,8.0706e-24
0.00014327,2.0526e-08,4.2133e-16,8.6484e-24
0.00014493,2.1005e-08,4.4121e-16,9.2676e-24
0.00014661,2.1495e-08,4.6202e-16,9.9311e-24
0.00014831,2.1996e-08,4.8382e-16,1.0642e-23
0.00015003,2.2509e-08,5.0665e-16,1.1404e-23
0.00015177,2.3034e-08,5.3055e-16,1.222e-23
0.00015353,2.3571e-08,5.5558e-16,1.3095e-23
0.00015531,2.412e-08,5.8179e-16,1.4033e-23
0.00015711,2.4683e-08,6.0923e-16,1.5038e-23
0.00015893,2.5258e-08,6.3798e-16,1.6114e-23
0.00016077,2.5847e-08,6.6807e-16,1.7268e-23
0.00016263,2.645e-08,6.9959e-16,1.8504e-23
0.00016452,2.7067e-08,7.326e-16,1.9829e-23
0.00016643,2.7698e-08,7.6716e-16,2.1248e-23
0.00016836,2.8343e-08,8.0335e-16,2.277e-23
0.00017031,2.9004e-08,8.4125e-16,2.44e-23
0.00017228,2.9681e-08,8.8094e-16,2.6147e-23
0.00017428,3.0373e-08,9.225e-16,2.8019e-23
0.0001763,3.1081e-08,9.6602e-16,3.0025e-23
0.00017834,3.1806e-08,1.0116e-15,3.2174e-23
0.00018041,3.2547e-08,1.0593e-15,3.4478e-23
0.0001825,3.3306e-08,1.1093e-15,3.6946e-23
0.00018461,3.4083e-08,1.1616e-15,3.9591e-23
0.00018675,3.4877e-08,1.2164e-15,4.2426e-23
0.00018892,3.569e-08,1.2738e-15,4.5463e-23
0.00019111,3.6523e-08,1.3339e-15,4.8718e-23
0.00019332,3.7374e-08,1.3968e-15,5.2206e-23
0.00019557,3.8246e-08,1.4627e-15,5.5943e-23
0.00019783,3.9137e-08,1.5317e-15,5.9948e-23
0.00020012,4.005e-08,1.604e-15,6.424e-23
0.00020244,4.0984e-08,1.6797e-15,6.884e-23
0.00020479,4.1939e-08,1.7589e-15,7.3768e-23
0.00020716,4.2917e-08,1.8419e-15,7.9049e-23
0.00020957,4.3918e-08,1.9288e-15,8.4709e-23
0.000212,4.4942e-08,2.0198e-15,9.0773e-23
0.00021445,4.599e-08,2.1151e-15,9.7272e-23
0.00021694,4.7062e-08,2.2149e-15,1.0424e-22
0.00021945,4.816e-08,2.3193e-15,1.117e-22
0.000222,4.9282e-08,2.4288e-15,1.197e-22
0.00022457,5.0432e-08,2.5433e-15,1.2826e-22
0.00022717,5.1607e-08,2.6633e-15,1.3745e-22
0.00022981,5.2811e-08,2.789e-15,1.4729e-22
0.00023247,5.4042e-08,2.9206e-15,1.5783e-22
0.00023516,5.5302e-08,3.0583e-15,1.6913e-22
0.00023789,5.6592e-08,3.2026e-15,1.8124e-22
0.00024065,5.7911e-08,3.3537e-15,1.9422e-22
0.00024344,5.9262e-08,3.5119e-15,2.0812e-22
0.00024626,6.0643e-08,3.6776e-15,2.2302e-22
0.00024911,6.2057e-08,3.8511e-15,2.3899e-22
0.000252,6.3504e-08,4.0328e-15,2.561e-22
0.00025492,6.4985e-08,4.223e-15,2.7443e-22
0.00025788,6.65e-08,4.4223e-15,2.9408e-22
0.00026087,6.8051e-08,4.6309e-15,3.1514e-22
0.00026389,6.9637e-08,4.8494e-15,3.377e-22
0.00026695,7.1261e-08,5.0782e-15,3.6187e-22
0.00027004,7.2923e-08,5.3177e-15,3.8778e-22
0.00027317,7.4623e-08,5.5686e-15,4.1555e-22
0.00027634,7.6363e-08,5.8313e-15,4.453e-22
0.00027954,7.8144e-08,6.1064e-15,4.7718e-22
0.00028278,7.9966e-08,6.3945e-15,5.1134e-22
0.00028606,8.183e-08,6.6962e-15,5.4795e-22
0.00028938,8.3738e-08,7.0121e-15,5.8718e-22
0.00029273,8.5691e-08,7.3429e-15,6.2921e-22
0.00029612,8.7689e-08,7.6893e-15,6.7426e-22
0.00029955,8.9733e-08,8.052e-15,7.2253e-22
0.00030303,9.1825e-08,8.4319e-15,7.7426e-22
0.00030654,9.3966e-08,8.8297e-15,8.297e-22
0.00031009,9.6157e-08,9.2463e-15,8.891e-22
0.00031369,9.84e-08,9.6825e-15,9.5275e-22
0.00031732,1.0069e-07,1.0139e-14,1.021e-21
0.000321,1.0304e-07,1.0618e-14,1.0941e-21
0.00032472,1.0544e-07,1.1118e-14,1.1724e-21
0.00032849,1.079e-07,1.1643e-14,1.2563e-21
0.00033229,1.1042e-07,1.2192e-14,1.3463e-21
0.00033614,1.1299e-07,1.2768e-14,1.4426e-21
0.00034004,1.1563e-07,1.337e-14,1.5459e-21
0.00034398,1.1832e-07,1.4001e-14,1.6566e-21
0.00034797,1.2108e-07,1.4661e-14,1.7752e-21
0.000352,1.2391e-07,1.5353e-14,1.9023e-21
0.00035608,1.268e-07,1.6077e-14,2.0385e-21
0.00036021,1.2975e-07,1.6836e-14,2.1844e-21
0.00036439,1.3278e-07,1.763e-14,2.3408e-21
0.00036861,1.3587e-07,1.8461e-14,2.5084e-21
0.00037288,1.3904e-07,1.9332e-14,2.688e-21
0.0003772,1.4228e-07,2.0244e-14,2.8804e-21
0.00038158,1.456e-07,2.12e-14,3.0867e-21
0.000386,1.49e-07,2.22e-14,3.3076e-21
0.00039047,1.5247e-07,2.3247e-14,3.5445e-21
0.000395,1.5602e-07,2.4344e-14,3.7982e-21
0.00039958,1.5966e-07,2.5492e-14,4.0701e-21
0.00040421,1.6339e-07,2.6695e-14,4.3615e-21
0.00040889,1.6719e-07,2.7954e-14,4.6738e-21
0.00041363,1.7109e-07,2.9273e-14,5.0084e-21
0.00041843,1.7508e-07,3.0654e-14,5.367e-21
0.00042328,1.7917e-07,3.21e-14,5.7512e-21
0.00042819,1.8334e-07,3.3614e-14,6.163e-21
0.00043315,1.8762e-07,3.52e-14,6.6042e-21
0.00043817,1.9199e-07,3.6861e-14,7.077e-21
0.00044325,1.9647e-07,3.86e-14,7.5837e-21
0.00044839,2.0105e-07,4.0421e-14,8.1266e-21
0.00045358,2.0574e-07,4.2328e-14,8.7084e-21
0.00045884,2.1053e-07,4.4325e-14,9.3319e-21
0.00046416,2.1544e-07,4.6416e-14,1e-20
0.00046954,2.2047e-07,4.8606e-14,1.0716e-20
0.00047498,2.2561e-07,5.0899e-14,1.1483e-20
0.00048049,2.3087e-07,5.33e-14,1.2305e-20
0.00048606,2.3625e-07,5.5814e-14,1.3186e-20
0.00049169,2.4176e-07,5.8448e-14,1.413e-20
0.00049739,2.474e-07,6.1205e-14,1.5142e-20
0.00050315,2.5316e-07,6.4092e-14,1.6226e-20
0.00050899,2.5907e-07,6.7116e-14,1.7388e-20
0.00051489,2.6511e-07,7.0282e-14,1.8632e-20
0.00052085,2.7129e-07,7.3598e-14,1.9966e-20
0.00052689,2.7762e-07,7.707e-14,2.1396e-20
0.000533,2.8409e-07,8.0706e-14,2.2928e-20
0.00053918,2.9071e-07,8.4514e-14,2.4569e-20
0.00054543,2.9749e-07,8.8501e-14,2.6328e-20
0.00055175,3.0443e-07,9.2676e-14,2.8213e-20
0.00055814,3.1153e-07,9.7048e-14,3.0233e-20
0.00056461,3.1879e-07,1.0163e-13,3.2397e-20
0.00057116,3.2622e-07,1.0642e-13,3.4717e-20
0.00057778,3.3383e-07,1.1144e-13,3.7202e-20
0.00058448,3.4161e-07,1.167e-13,3.9866e-20
0.00059125,3.4958e-07,1.222e-13,4.272e-20
0.0005981,3.5773e-07,1.2797e-13,4.5778e-20
0.00060504,3.6607e-07,1.3401e-13,4.9056e-20
0.00061205,3.7461e-07,1.4033e-13,5.2568e-20
0.00061914,3.8334e-07,1.4695e-13,5.6331e-20
0.00062632,3.9228e-07,1.5388e-13,6.0364e-20
0.00063358,4.0142e-07,1.6114e-13,6.4686e-20
0.00064092,4.1078e-07,1.6874e-13,6.9317e-20
0.00064835,4.2036e-07,1.767e-13,7.428e-20
0.00065587,4.3016e-07,1.8504e-13,7.9598e-20
0.00066347,4.4019e-07,1.9377e-13,8.5296e-20
0.00067116,4.5046e-07,2.0291e-13,9.1403e-20
0.00067894,4.6096e-07,2.1248e-13,9.7947e-20
0.00068681,4.7171e-07,2.2251e-13,1.0496e-19
0.00069477,4.8271e-07,2.3301e-13,1.1247e-19
0.00070282,4.9396e-07,2.44e-13,1.2053e-19
0.00071097,5.0548e-07,2.5551e-13,1.2915e-19
0.00071921,5.1727e-07,2.6756e-13,1.384e-19
0.00072755,5.2933e-07,2.8019e-13,1.4831e-19
0.00073598,5.4167e-07,2.934e-13,1.5893e-19
0.00074451,5.543e-07,3.0725e-13,1.7031e-19
0.00075314,5.6722e-07,3.2174e-13,1.825e-19
0.00076187,5.8045e-07,3.3692e-13,1.9557e-19
0.0007707,5.9398e-07,3.5282e-13,2.0957e-19
0.00077964,6.0783e-07,3.6946e-13,2.2457e-19
0.00078867,6.22e-07,3.8689e-13,2.4065e-19
0.00079781,6.3651e-07,4.0514e-13,2.5788e-19
0.00080706,6.5135e-07,4.2426e-13,2.7634e-19
0.00081642,6.6654e-07,4.4427e-13,2.9612e-19
0.00082588,6.8208e-07,4.6523e-13,3.1732e-19
0.00083545,6.9798e-07,4.8718e-13,3.4004e-19
0.00084514,7.1426e-07,5.1016e-13,3.6439e-19
0.00085493,7.3091e-07,5.3423e-13,3.9047e-19
0.00086484,7.4795e-07,5.5943e-13,4.1843e-19
0.00087487,7.6539e-07,5.8582e-13,4.4839e-19
0.00088501,7.8324e-07,6.1346e-13,4.8049e-19
0.00089527,8.015e-07,6.424e-13,5.1489e-19
0.00090564,8.2019e-07,6.7271e-13,5.5175e-19
0.00091614,8.3931e-07,7.0445e-13,5.9125e-19
0.00092676,8.5888e-07,7.3768e-13,6.3358e-19
0.0009375,8.7891e-07,7.7248e-13,6.7894e-19
0.00094837,8.994e-07,8.0892e-13,7.2755e-19
0.00095936,9.2037e-07,8.4709e-13,7.7964e-19
0.00097048,9.4183e-07,8.8705e-13,8.3545e-19
0.00098173,9.6379e-07,9.289e-13,8.9527e-19
0.00099311,9.8627e-07,9.7272e-13,9.5936e-19
0.0010046,1.0093e-06,1.0186e-12,1.028e-18
0.0010163,1.0328e-06,1.0667e-12,1.1016e-18
0.001028,1.0569e-06,1.117e-12,1.1805e-18
0.00104,1.0815e-06,1.1697e-12,1.265e-18
0.001052,1.1067e-06,1.2249e-12,1.3556e-18
0.0010642,1.1325e-06,1.2826e-12,1.4527e-18
0.0010765,1.1589e-06,1.3432e-12,1.5567e-18
0.001089,1.186e-06,1.4065e-12,1.6681e-18
0.0011016,1.2136e-06,1.4729e-12,1.7875e-18
0.0011144,1.2419e-06,1.5424e-12,1.9155e-18
0.0011273,1.2709e-06,1.6151e-12,2.0526e-18
0.0011404,1.3005e-06,1.6913e-12,2.1996e-18
0.0011536,1.3308e-06,1.7711e-12,2.3571e-18
0.001167,1.3619e-06,1.8547e-12,2.5258e-18
0.0011805,1.3936e-06,1.9422e-12,2.7067e-18
0.0011942,1.4261e-06,2.0338e-12,2.9004e-18
0.001208,1.4594e-06,2.1297e-12,3.1081e-18
0.001222,1.4934e-06,2.2302e-12,3.3306e-18
0.0012362,1.5282e-06,2.3354e-12,3.569e-18
0.0012505,1.5638e-06,2.4456e-12,3.8246e-18
0.001265,1.6003e-06,2.561e-12,4.0984e-18
0.0012797,1.6376e-06,2.6818e-12,4.3918e-18
0.0012945,1.6758e-06,2.8083e-12,4.7062e-18
0.0013095,1.7149e-06,2.9408e-12,5.0432e-18
0.0013247,1.7549e-06,3.0796e-12,5.4042e-18
0.0013401,1.7958e-06,3.2248e-12,5.7911e-18
0.0013556,1.8377e-06,3.377e-12,6.2057e-18
0.0013713,1.8805e-06,3.5363e-12,6.65e-18
0.0013872,1.9244e-06,3.7031e-12,7.1261e-18
0.0014033,1.9692e-06,3.8778e-12,7.6363e-18
0.0014196,2.0151e-06,4.0608e-12,8.183e-18
0.001436,2.0621e-06,4.2523e-12,8.7689e-18
0.0014527,2.1102e-06,4.453e-12,9.3966e-18
0.0014695,2.1594e-06,4.663e-12,1.0069e-17
0.0014865,2.2098e-06,4.883e-12,1.079e-17
0.0015038,2.2613e-06,5.1134e-12,1.1563e-17
0.0015212,2.314e-06,5.3546e-12,1.2391e-17
0.0015388,2.368e-06,5.6072e-12,1.3278e-17
0.0015567,2.4232e-06,5.8718e-12,1.4228e-17
0.0015747,2.4797e-06,6.1488e-12,1.5247e-17
0.001593,2.5375e-06,6.4389e-12,1.6339e-17
0.0016114,2.5967e-06,6.7426e-12,1.7508e-17
0.0016301,2.6572e-06,7.0607e-12,1.8762e-17
0.001649,2.7192e-06,7.3938e-12,2.0105e-17
0.0016681,2.7826e-06,7.7426e-12,2.1544e-17
0.0016874,2.8474e-06,8.1079e-12,2.3087e-17
0.001707,2.9138e-06,8.4904e-12,2.474e-17
0.0017268,2.9818e-06,8.891e-12,2.6511e-17
0.0017468,3.0513e-06,9.3104e-12,2.8409e-17
0.001767,3.1224e-06,9.7496e-12,3.0443e-17
0.0017875,3.1952e-06,1.021e-11,3.2622e-17
0.0018082,3.2697e-06,1.0691e-11,3.4958e-17
0.0018292,3.346e-06,1.1196e-11,3.7461e-17
0.0018504,3.424e-06,1.1724e-11,4.0142e-17
0.0018719,3.5038e-06,1.2277e-11,4.3016e-17
0.0018936,3.5855e-06,1.2856e-11,4.6096e-17
0.0019155,3.6691e-06,1.3463e-11,4.9396e-17
0.0019377,3.7547e-06,1.4098e-11,5.2933e-17
0.0019602,3.8422e-06,1.4763e-11,5.6722e-17
0.0019829,3.9318e-06,1.5459e-11,6.0783e-17
0.0020059,4.0235e-06,1.6189e-11,6.5135e-17
0.0020291,4.1173e-06,1.6952e-11,6.9798e-17
0.0020526,4.2133e-06,1.7752e-11,7.4795e-17
0.0020764,4.3116e-06,1.859e-11,8.015e-17
0.0021005,4.4121e-06,1.9467e-11,8.5888e-17
0.0021248,4.515e-06,2.0385e-11,9.2037e-17
0.0021495,4.6202e-06,2.1347e-11,9.8627e-17
0.0021744,4.728e-06,2.2354e-11,1.0569e-16
0.0021996,4.8382e-06,2.3408e-11,1.1325e-16
0.0022251,4.951e-06,2.4513e-11,1.2136e-16
0.0022509,5.0665e-06,2.5669e-11,1.3005e-16
0.002277,5.1846e-06,2.688e-11,1.3936e-16
0.0023034,5.3055e-06,2.8148e-11,1.4934e-16
0.0023301,5.4292e-06,2.9476e-11,1.6003e-16
0.0023571,5.5558e-06,3.0867e-11,1.7149e-16
0.0023844,5.6853e-06,3.2323e-11,1.8377e-16
0.002412,5.8179e-06,3.3848e-11,1.9692e-16
0.00244,5.9535e-06,3.5445e-11,2.1102e-16
0.0024683,6.0923e-06,3.7117e-11,2.2613e-16
0.0024969,6.2344e-06,3.8868e-11,2.4232e-16
0.0025258,6.3798e-06,4.0701e-11,2.5967e-16
0.0025551,6.5285e-06,4.2622e-11,2.7826e-16
0.0025847,6.6807e-06,4.4632e-11,2.9818e-16
0.0026147,6.8365e-06,4.6738e-11,3.1952e-16
0.002645,6.9959e-06,4.8943e-11,3.424e-16
0.0026756,7.159e-06,5.1252e-11,3.6691e-16
0.0027067,7.326e-06,5.367e-11,3.9318e-16
0.002738,7.4968e-06,5.6202e-11,4.2133e-16
0.0027698,7.6716e-06,5.8853e-11,4.515e-16
0.0028019,7.8505e-06,6.163e-11,4.8382e-16
0.0028343,8.0335e-06,6.4537e-11,5.1846e-16
0.0028672,8.2208e-06,6.7582e-11,5.5558e-16
0.0029004,8.4125e-06,7.077e-11,5.9535e-16
0.002934,8.6086e-06,7.4109e-11,6.3798e-16
0.0029681,8.8094e-06,7.7605e-11,6.8365e-16
0.0030025,9.0148e-06,8.1266e-11,7.326e-16
0.0030373,9.225e-06,8.51e-11,7.8505e-16
0.0030725,9.4401e-06,8.9115e-11,8.4125e-16
0.0031081,9.6602e-06,9.3319e-11,9.0148e-16
0.0031441,9.8854e-06,9.7721e-11,9.6602e-16
0.0031806,1.0116e-05,1.0233e-10,1.0352e-15
0.0032174,1.0352e-05,1.0716e-10,1.1093e-15
0.0032547,1.0593e-05,1.1221e-10,1.1887e-15
0.0032924,1.084e-05,1.1751e-10,1.2738e-15
0.0033306,1.1093e-05,1.2305e-10,1.365e-15
0.0033692,1.1352e-05,1.2886e-10,1.4627e-15
0.0034083,1.1616e-05,1.3494e-10,1.5675e-15
0.0034478,1.1887e-05,1.413e-10,1.6797e-15
0.0034877,1.2164e-05,1.4797e-10,1.7999e-15
0.0035282,1.2448e-05,1.5495e-10,1.9288e-15
0.003569,1.2738e-05,1.6226e-10,2.0669e-15
0.0036104,1.3035e-05,1.6991e-10,2.2149e-15
0.0036523,1.3339e-05,1.7793e-10,2.3734e-15
0.0036946,1.365e-05,1.8632e-10,2.5433e-15
0.0037374,1.3968e-05,1.9511e-10,2.7254e-15
0.0037807,1.4294e-05,2.0432e-10,2.9206e-15
0.0038246,1.4627e-05,2.1396e-10,3.1296e-15
0.0038689,1.4968e-05,2.2405e-10,3.3537e-15
0.0039137,1.5317e-05,2.3462e-10,3.5938e-15
0.0039591,1.5675e-05,2.4569e-10,3.8511e-15
0.004005,1.604e-05,2.5728e-10,4.1268e-15
0.0040514,1.6414e-05,2.6942e-10,4.4223e-15
0.0040984,1.6797e-05,2.8213e-10,4.7389e-15
0.0041459,1.7188e-05,2.9544e-10,5.0782e-15
0.0041939,1.7589e-05,3.0938e-10,5.4417e-15
0.0042426,1.7999e-05,3.2397e-10,5.8313e-15
0.0042917,1.8419e-05,3.3926e-10,6.2488e-15
0.0043415,1.8848e-05,3.5526e-10,6.6962e-15
0.0043918,1.9288e-05,3.7202e-10,7.1756e-15
0.0044427,1.9738e-05,3.8957e-10,7.6893e-15
0.0044942,2.0198e-05,4.0795e-10,8.2398e-15
0.0045463,2.0669e-05,4.272e-10,8.8297e-15
0.004599,2.1151e-05,4.4735e-10,9.4618e-15
0.0046523,2.1644e-05,4.6846e-10,1.0139e-14
0.0047062,2.2149e-05,4.9056e-10,1.0865e-14
0.0047608,2.2665e-05,5.137e-10,1.1643e-14
0.004816,2.3193e-05,5.3794e-10,1.2477e-14
0.0048718,2.3734e-05,5.6331e-10,1.337e-14
0.0049282,2.4288e-05,5.8989e-10,1.4327e-14
0.0049854,2.4854e-05,6.1772e-10,1.5353e-14
0.0050432,2.5433e-05,6.4686e-10,1.6452e-14
0.0051016,2.6026e-05,6.7738e-10,1.763e-14
0.0051607,2.6633e-05,7.0933e-10,1.8892e-14
0.0052206,2.7254e-05,7.428e-10,2.0244e-14
0.0052811,2.789e-05,7.7784e-10,2.1694e-14
0.0053423,2.854e-05,8.1454e-10,2.3247e-14
0.0054042,2.9206e-05,8.5296e-10,2.4911e-14
0.0054669,2.9887e-05,8.932e-10,2.6695e-14
0.0055302,3.0583e-05,9.3534e-10,2.8606e-14
0.0055943,3.1296e-05,9.7947e-10,3.0654e-14
0.0056592,3.2026e-05,1.0257e-09,3.2849e-14
0.0057248,3.2773e-05,1.0741e-09,3.52e-14
0.0057911,3.3537e-05,1.1247e-09,3.772e-14
0.0058582,3.4319e-05,1.1778e-09,4.0421e-14
0.0059262,3.5119e-05,1.2334e-09,4.3315e-14
0.0059948,3.5938e-05,1.2915e-09,4.6416e-14
0.0060643,3.6776e-05,1.3525e-09,4.9739e-14
0.0061346,3.7634e-05,1.4163e-09,5.33e-14
0.0062057,3.8511e-05,1.4831e-09,5.7116e-14
0.0062777,3.9409e-05,1.5531e-09,6.1205e-14
0.0063504,4.0328e-05,1.6263e-09,6.5587e-14
0.006424,4.1268e-05,1.7031e-09,7.0282e-14
0.0064985,4.223e-05,1.7834e-09,7.5314e-14
0.0065738,4.3215e-05,1.8675e-09,8.0706e-14
0.00665,4.4223e-05,1.9557e-09,8.6484e-14
0.0067271,4.5254e-05,2.0479e-09,9.2676e-14
0.0068051,4.6309e-05,2.1445e-09,9.9311e-14
0.006884,4.7389e-05,2.2457e-09,1.0642e-13
0.0069637,4.8494e-05,2.3516e-09,1.1404e-13
0.0070445,4.9624e-05,2.4626e-09,1.222e-13
0.0071261,5.0782e-05,2.5788e-09,1.3095e-13
0.0072087,5.1966e-05,2.7004e-09,1.4033e-13
0.0072923,5.3177e-05,2.8278e-09,1.5038e-13
0.0073768,5.4417e-05,2.9612e-09,1.6114e-13
0.0074623,5.5686e-05,3.1009e-09,1.7268e-13
0.0075488,5.6984e-05,3.2472e-09,1.8504e-13
0.0076363,5.8313e-05,3.4004e-09,1.9829e-13
0.0077248,5.9673e-05,3.5608e-09,2.1248e-13
0.0078144,6.1064e-05,3.7288e-09,2.277e-13
0.0079049,6.2488e-05,3.9047e-09,2.44e-13
0.0079966,6.3945e-05,4.0889e-09,2.6147e-13
0.0080892,6.5436e-05,4.2819e-09,2.8019e-13
0.008183,6.6962e-05,4.4839e-09,3.0025e-13
0.0082779,6.8523e-05,4.6954e-09,3.2174e-13
0.0083738,7.0121e-05,4.9169e-09,3.4478e-13
0.0084709,7.1756e-05,5.1489e-09,3.6946e-13
0.0085691,7.3429e-05,5.3918e-09,3.9591e-13
0.0086684,7.5141e-05,5.6461e-09,4.2426e-13
0.0087689,7.6893e-05,5.9125e-09,4.5463e-13
0.0088705,7.8686e-05,6.1914e-09,4.8718e-13
0.0089733,8.052e-05,6.4835e-09,5.2206e-13
0.0090773,8.2398e-05,6.7894e-09,5.5943e-13
0.0091825,8.4319e-05,7.1097e-09,5.9948e-13
0.009289,8.6285e-05,7.4451e-09,6.424e-13
0.0093966,8.8297e-05,7.7964e-09,6.884e-13
0.0095056,9.0356e-05,8.1642e-09,7.3768e-13
0.0096157,9.2463e-05,8.5493e-09,7.9049e-13
0.0097272,9.4618e-05,8.9527e-09,8.4709e-13
0.00984,9.6825e-05,9.375e-09,9.0773e-13
0.009954,9.9082e-05,9.8173e-09,9.7272e-13
0.010069,0.00010139,1.028e-08,1.0424e-12
0.010186,0.00010376,1.0765e-08,1.117e-12
0.010304,0.00010618,1.1273e-08,1.197e-12
0.010424,0.00010865,1.1805e-08,1.2826e-12
0.010544,0.00011118,1.2362e-08,1.3745e-12
0.010667,0.00011378,1.2945e-08,1.4729e-12
0.01079,0.00011643,1.3556e-08,1.5783e-12
0.010915,0.00011915,1.4196e-08,1.6913e-12
0.011042,0.00012192,1.4865e-08,1.8124e-12
0.01117,0.00012477,1.5567e-08,1.9422e-12
0.011299,0.00012768,1.6301e-08,2.0812e-12
0.01143,0.00013065,1.707e-08,2.2302e-12
0.011563,0.0001337,1.7875e-08,2.3899e-12
0.011697,0.00013682,1.8719e-08,2.561e-12
0.011832,0.00014001,1.9602e-08,2.7443e-12
0.01197,0.00014327,2.0526e-08,2.9408e-12
0.012108,0.00014661,2.1495e-08,3.1514e-12
0.012249,0.00015003,2.2509e-08,3.377e-12
0.012391,0.00015353,2.3571e-08,3.6187e-12
0.012534,0.00015711,2.4683e-08,3.8778e-12
0.01268,0.00016077,2.5847e-08,4.1555e-12
0.012826,0.00016452,2.7067e-08,4.453e-12
0.012975,0.00016836,2.8343e-08,4.7718e-12
0.013126,0.00017228,2.9681e-08,5.1134e-12
0.013278,0.0001763,3.1081e-08,5.4795e-12
0.013432,0.00018041,3.2547e-08,5.8718e-12
0.013587,0.00018461,3.4083e-08,6.2921e-12
0.013745,0.00018892,3.569e-08,6.7426e-12
0.013904,0.00019332,3.7374e-08,7.2253e-12
0.014065,0.00019783,3.9137e-08,7.7426e-12
0.014228,0.00020244,4.0984e-08,8.297e-12
0.014393,0.00020716,4.2917e-08,8.891e-12
0.01456,0.000212,4.4942e-08,9.5275e-12
0.014729,0.00021694,4.7062e-08,1.021e-11
0.0149,0.000222,4.9282e-08,1.0941e-11
0.015072,0.00022717,5.1607e-08,1.1724e-11
0.015247,0.00023247,5.4042e-08,1.2563e-11
0.015424,0.00023789,5.6592e-08,1.3463e-11
0.015602,0.00024344,5.9262e-08,1.4426e-11
0.015783,0.00024911,6.2057e-08,1.5459e-11
0.015966,0.00025492,6.4985e-08,1.6566e-11
0.016151,0.00026087,6.8051e-08,1.7752e-11
0.016339,0.00026695,7.1261e-08,1.9023e-11
0.016528,0.00027317,7.4623e-08,2.0385e-11
0.016719,0.00027954,7.8144e-08,2.1844e-11
0.016913,0.00028606,8.183e-08,2.3408e-11
0.017109,0.00029273,8.5691e-08,2.5084e-11
0.017308,0.00029955,8.9733e-08,2.688e-11
0.017508,0.00030654,9.3966e-08,2.8804e-11
0.017711,0.00031369,9.84e-08,3.0867e-11
0.017917,0.000321,1.0304e-07,3.3076e-11
0.018124,0.00032849,1.079e-07,3.5445e-11
0.018334,0.00033614,1.1299e-07,3.7982e-11
0.018547,0.00034398,1.1832e-07,4.0701e-11
0.018762,0.000352,1.2391e-07,4.3615e-11
0.018979,0.00036021,1.2975e-07,4.6738e-11
0.019199,0.00036861,1.3587e-07,5.0084e-11
0.019422,0.0003772,1.4228e-07,5.367e-11
0.019647,0.000386,1.49e-07,5.7512e-11
0.019875,0.000395,1.5602e-07,6.163e-11
0.020105,0.00040421,1.6339e-07,6.6042e-11
0.020338,0.00041363,1.7109e-07,7.077e-11
0.020574,0.00042328,1.7917e-07,7.5837e-11
0.020812,0.00043315,1.8762e-07,8.1266e-11
0.021053,0.00044325,1.9647e-07,8.7084e-11
0.021297,0.00045358,2.0574e-07,9.3319e-11
0.021544,0.00046416,2.1544e-07,1e-10
0.021794,0.00047498,2.2561e-07,1.0716e-10
0.022047,0.00048606,2.3625e-07,1.1483e-10
0.022302,0.00049739,2.474e-07,1.2305e-10
0.022561,0.00050899,2.5907e-07,1.3186e-10
0.022822,0.00052085,2.7129e-07,1.413e-10
0.023087,0.000533,2.8409e-07,1.5142e-10
0.023354,0.00054543,2.9749e-07,1.6226e-10
0.023625,0.00055814,3.1153e-07,1.7388e-10
0.023899,0.00057116,3.2622e-07,1.8632e-10
0.024176,0.00058448,3.4161e-07,1.9966e-10
0.024456,0.0005981,3.5773e-07,2.1396e-10
0.02474,0.00061205,3.7461e-07,2.2928e-10
0.025026,0.00062632,3.9228e-07,2.4569e-10
0.025316,0.00064092,4.1078e-07,2.6328e-10
0.02561,0.00065587,4.3016e-07,2.8213e-10
0.025907,0.00067116,4.5046e-07,3.0233e-10
0.026207,0.00068681,4.7171e-07,3.2397e-10
0.026511,0.00070282,4.9396e-07,3.4717e-10
0.026818,0.00071921,5.1727e-07,3.7202e-10
0.027129,0.00073598,5.4167e-07,3.9866e-10
0.027443,0.00075314,5.6722e-07,4.272e-10
0.027762,0.0007707,5.9398e-07,4.5778e-10
0.028083,0.00078867,6.22e-07,4.9056e-10
0.028409,0.00080706,6.5135e-07,5.2568e-10
0.028738,0.00082588,6.8208e-07,5.6331e-10
0.029071,0.00084514,7.1426e-07,6.0364e-10
0.029408,0.00086484,7.4795e-07,6.4686e-10
0.029749,0.00088501,7.8324e-07,6.9317e-10
0.030094,0.00090564,8.2019e-07,7.428e-10
0.030443,0.00092676,8.5888e-07,7.9598e-10
0.030796,0.00094837,8.994e-07,8.5296e-10
0.031153,0.00097048,9.4183e-07,9.1403e-10
0.031514,0.00099311,9.8627e-07,9.7947e-10
0.031879,0.0010163,1.0328e-06,1.0496e-09
0.032248,0.00104,1.0815e-06,1.1247e-09
0.032622,0.0010642,1.1325e-06,1.2053e-09
0.033,0.001089,1.186e-06,1.2915e-09
0.033383,0.0011144,1.2419e-06,1.384e-09
0.03377,0.0011404,1.3005e-06,1.4831e-09
0.034161,0.001167,1.3619e-06,1.5893e-09
0.034557,0.0011942,1.4261e-06,1.7031e-09
0.034958,0.001222,1.4934e-06,1.825e-09
0.035363,0.0012505,1.5638e-06,1.9557e-09
0.035773,0.0012797,1.6376e-06,2.0957e-09
0.036187,0.0013095,1.7149e-06,2.2457e-09
0.036607,0.0013401,1.7958e-06,2.4065e-09
0.037031,0.0013713,1.8805e-06,2.5788e-09
0.037461,0.0014033,1.9692e-06,2.7634e-09
0.037895,0.001436,2.0621e-06,2.9612e-09
0.038334,0.0014695,2.1594e-06,3.1732e-09
0.038778,0.0015038,2.2613e-06,3.4004e-09
0.039228,0.0015388,2.368e-06,3.6439e-09
0.039682,0.0015747,2.4797e-06,3.9047e-09
0.040142,0.0016114,2.5967e-06,4.1843e-09
0.040608,0.001649,2.7192e-06,4.4839e-09
0.041078,0.0016874,2.8474e-06,4.8049e-09
0.041555,0.0017268,2.9818e-06,5.1489e-09
0.042036,0.001767,3.1224e-06,5.5175e-09
0.042523,0.0018082,3.2697e-06,5.9125e-09
0.043016,0.0018504,3.424e-06,6.3358e-09
0.043515,0.0018936,3.5855e-06,6.7894e-09
0.044019,0.0019377,3.7547e-06,7.2755e-09
0.04453,0.0019829,3.9318e-06,7.7964e-09
0.045046,0.0020291,4.1173e-06,8.3545e-09
0.045568,0.0020764,4.3116e-06,8.9527e-09
0.046096,0.0021248,4.515e-06,9.5936e-09
0.04663,0.0021744,4.728e-06,1.028e-08
0.047171,0.0022251,4.951e-06,1.1016e-08
0.047718,0.002277,5.1846e-06,1.1805e-08
0.048271,0.0023301,5.4292e-06,1.265e-08
0.04883,0.0023844,5.6853e-06,1.3556e-08
0.049396,0.00244,5.9535e-06,1.4527e-08
0.049969,0.0024969,6.2344e-06,1.5567e-08
0.050548,0.0025551,6.5285e-06,1.6681e-08
0.051134,0.0026147,6.8365e-06,1.7875e-08
0.051727,0.0026756,7.159e-06,1.9155e-08
0.052326,0.002738,7.4968e-06,2.0526e-08
0.052933,0.0028019,7.8505e-06,2.1996e-08
0.053546,0.0028672,8.2208e-06,2.3571e-08
0.054167,0.002934,8.6086e-06,2.5258e-08
0.054795,0.0030025,9.0148e-06,2.7067e-08
0.05543,0.0030725,9.4401e-06,2.9004e-08
0.056072,0.0031441,9.8854e-06,3.1081e-08
0.056722,0.0032174,1.0352e-05,3.3306e-08
0.05738,0.0032924,1.084e-05,3.569e-08
0.058045,0.0033692,1.1352e-05,3.8246e-08
0.058718,0.0034478,1.1887e-05,4.0984e-08
0.059398,0.0035282,1.2448e-05,4.3918e-08
0.060087,0.0036104,1.3035e-05,4.7062e-08
0.060783,0.0036946,1.365e-05,5.0432e-08
0.061488,0.0037807,1.4294e-05,5.4042e-08
0.0622,0.0038689,1.4968e-05,5.7911e-08
0.062921,0.0039591,1.5675e-05,6.2057e-08
0.063651,0.0040514,1.6414e-05,6.65e-08
0.064389,0.0041459,1.7188e-05,7.1261e-08
0.065135,0.0042426,1.7999e-05,7.6363e-08
0.06589,0.0043415,1.8848e-05,8.183e-08
0.066654,0.0044427,1.9738e-05,8.7689e-08
0.067426,0.0045463,2.0669e-05,9.3966e-08
0.068208,0.0046523,2.1644e-05,1.0069e-07
0.068998,0.0047608,2.2665e-05,1.079e-07
0.069798,0.0048718,2.3734e-05,1.1563e-07
0.070607,0.0049854,2.4854e-05,1.2391e-07
0.071426,0.0051016,2.6026e-05,1.3278e-07
0.072253,0.0052206,2.7254e-05,1.4228e-07
0.073091,0.0053423,2.854e-05,1.5247e-07
0.073938,0.0054669,2.9887e-05,1.6339e-07
0.074795,0.0055943,3.1296e-05,1.7508e-07
0.075662,0.0057248,3.2773e-05,1.8762e-07
0.076539,0.0058582,3.4319e-05,2.0105e-07
0.077426,0.0059948,3.5938e-05,2.1544e-07
0.078324,0.0061346,3.7634e-05,2.3087e-07
0.079232,0.0062777,3.9409e-05,2.474e-07
0.08015,0.006424,4.1268e-05,2.6511e-07
0.081079,0.0065738,4.3215e-05,2.8409e-07
0.082019,0.0067271,4.5254e-05,3.0443e-07
0.08297,0.006884,4.7389e-05,3.2622e-07
0.083931,0.0070445,4.9624e-05,3.4958e-07
0.084904,0.0072087,5.1966e-05,3.7461e-07
0.085888,0.0073768,5.4417e-05,4.0142e-07
0.086884,0.0075488,5.6984e-05,4.3016e-07
0.087891,0.0077248,5.9673e-05,4.6096e-07
0.08891,0.0079049,6.2488e-05,4.9396e-07
0.08994,0.0080892,6.5436e-05,5.2933e-07
0.090983,0.0082779,6.8523e-05,5.6722e-07
0.092037,0.0084709,7.1756e-05,6.0783e-07
0.093104,0.0086684,7.5141e-05,6.5135e-07
0.094183,0.0088705,7.8686e-05,6.9798e-07
0.095275,0.0090773,8.2398e-05,7.4795e-07
0.096379,0.009289,8.6285e-05,8.015e-07
0.097496,0.0095056,9.0356e-05,8.5888e-07
0.098627,0.0097272,9.4618e-05,9.2037e-07
0.09977,0.009954,9.9082e-05,9.8627e-07
0.10093,0.010186,0.00010376,1.0569e-06
0.1021,0.010424,0.00010865,1.1325e-06
0.10328,0.010667,0.00011378,1.2136e-06
0.10448,0.010915,0.00011915,1.3005e-06
0.10569,0.01117,0.00012477,1.3936e-06
0.10691,0.01143,0.00013065,1.4934e-06
0.10815,0.011697,0.00013682,1.6003e-06
0.10941,0.01197,0.00014327,1.7149e-06
0.11067,0.012249,0.00015003,1.8377e-06
0.11196,0.012534,0.00015711,1.9692e-06
0.11325,0.012826,0.00016452,2.1102e-06
0.11457,0.013126,0.00017228,2.2613e-06
0.11589,0.013432,0.00018041,2.4232e-06
0.11724,0.013745,0.00018892,2.5967e-06
0.1186,0.014065,0.00019783,2.7826e-06
0.11997,0.014393,0.00020716,2.9818e-06
0.12136,0.014729,0.00021694,3.1952e-06
0.12277,0.015072,0.00022717,3.424e-06
0.12419,0.015424,0.00023789,3.6691e-06
0.12563,0.015783,0.00024911,3.9318e-06
0.12709,0.016151,0.00026087,4.2133e-06
0.12856,0.016528,0.00027317,4.515e-06
0.13005,0.016913,0.00028606,4.8382e-06
0.13156,0.017308,0.00029955,5.1846e-06
0.13308,0.017711,0.00031369,5.5558e-06
0.13463,0.018124,0.00032849,5.9535e-06
0.13619,0.018547,0.00034398,6.3798e-06
0.13777,0.018979,0.00036021,6.8365e-06
0.13936,0.019422,0.0003772,7.326e-06
0.14098,0.019875,0.000395,7.8505e-06
0.14261,0.020338,0.00041363,8.4125e-06
0.14426,0.020812,0.00043315,9.0148e-06
0.14594,0.021297,0.00045358,9.6602e-06
0.14763,0.021794,0.00047498,1.0352e-05
0.14934,0.022302,0.00049739,1.1093e-05
0.15107,0.022822,0.00052085,1.1887e-05
0.15282,0.023354,0.00054543,1.2738e-05
0.15459,0.023899,0.00057116,1.365e-05
0.15638,0.024456,0.0005981,1.4627e-05
0.1582,0.025026,0.00062632,1.5675e-05
0.16003,0.02561,0.00065587,1.6797e-05
0.16189,0.026207,0.00068681,1.7999e-05
0.16376,0.026818,0.00071921,1.9288e-05
0.16566,0.027443,0.00075314,2.0669e-05
0.16758,0.028083,0.00078867,2.2149e-05
0.16952,0.028738,0.00082588,2.3734e-05
0.17149,0.029408,0.00086484,2.5433e-05
0.17348,0.030094,0.00090564,2.7254e-05
0.17549,0.030796,0.00094837,2.9206e-05
0.17752,0.031514,0.00099311,3.1296e-05
0.17958,0.032248,0.00104,3.3537e-05
0.18166,0.033,0.001089,3.5938e-05
0.18377,0.03377,0.0011404,3.8511e-05
0.1859,0.034557,0.0011942,4.1268e-05
0.18805,0.035363,0.0012505,4.4223e-05
0.19023,0.036187,0.0013095,4.7389e-05
0.19244,0.037031,0.0013713,5.0782e-05
0.19467,0.037895,0.001436,5.4417e-05
0.19692,0.038778,0.0015038,5.8313e-05
0.1992,0.039682,0.0015747,6.2488e-05
0.20151,0.040608,0.001649,6.6962e-05
0.20385,0.041555,0.0017268,7.1756e-05
0.20621,0.042523,0.0018082,7.6893e-05
0.2086,0.043515,0.0018936,8.2398e-05
0.21102,0.04453,0.0019829,8.8297e-05
0.21347,0.045568,0.0020764,9.4618e-05
0.21594,0.04663,0.0021744,0.00010139
0.21844,0.047718,0.002277,0.00010865
0.22098,0.04883,0.0023844,0.00011643
0.22354,0.049969,0.0024969,0.00012477
0.22613,0.051134,0.0026147,0.0001337
0.22875,0.052326,0.002738,0.00014327
0.2314,0.053546,0.0028672,0.00015353
0.23408,0.054795,0.0030025,0.00016452
0.2368,0.056072,0.0031441,0.0001763
0.23954,0.05738,0.0032924,0.00018892
0.24232,0.058718,0.0034478,0.00020244
0.24513,0.060087,0.0036104,0.00021694
0.24797,0.061488,0.0037807,0.00023247
0.25084,0.062921,0.0039591,0.00024911
0.25375,0.064389,0.0041459,0.00026695
0.25669,0.06589,0.0043415,0.00028606
0.25967,0.067426,0.0045463,0.00030654
0.26268,0.068998,0.0047608,0.00032849
0.26572,0.070607,0.0049854,0.000352
0.2688,0.072253,0.0052206,0.0003772
0.27192,0.073938,0.0054669,0.00040421
0.27507,0.075662,0.0057248,0.00043315
0.27826,0.077426,0.0059948,0.00046416
0.28148,0.079232,0.0062777,0.00049739
0.28474,0.081079,0.0065738,0.000533
0.28804,0.08297,0.006884,0.00057116
0.29138,0.084904,0.0072087,0.00061205
0.29476,0.086884,0.0075488,0.00065587
0.29818,0.08891,0.0079049,0.00070282
0.30163,0.090983,0.0082779,0.00075314
0.30513,0.093104,0.0086684,0.00080706
0.30867,0.095275,0.0090773,0.00086484
0.31224,0.097496,0.0095056,0.00092676
0.31586,0.09977,0.009954,0.00099311
0.31952,0.1021,0.010424,0.0010642
0.32323,0.10448,0.010915,0.0011404
0.32697,0.10691,0.01143,0.001222
0.33076,0.10941,0.01197,0.0013095
0.3346,0.11196,0.012534,0.0014033
0.33848,0.11457,0.013126,0.0015038
0.3424,0.11724,0.013745,0.0016114
0.34637,0.11997,0.014393,0.0017268
0.35038,0.12277,0.015072,0.0018504
0.35445,0.12563,0.015783,0.0019829
0.35855,0.12856,0.016528,0.0021248
0.36271,0.13156,0.017308,0.002277
0.36691,0.13463,0.018124,0.00244
0.37117,0.13777,0.018979,0.0026147
0.37547,0.14098,0.019875,0.0028019
0.37982,0.14426,0.020812,0.0030025
0.38422,0.14763,0.021794,0.0032174
0.38868,0.15107,0.022822,0.0034478
0.39318,0.15459,0.023899,0.0036946
0.39774,0.1582,0.025026,0.0039591
0.40235,0.16189,0.026207,0.0042426
0.40701,0.16566,0.027443,0.0045463
0.41173,0.16952,0.028738,0.0048718
0.4165,0.17348,0.030094,0.0052206
0.42133,0.17752,0.031514,0.0055943
0.42622,0.18166,0.033,0.0059948
0.43116,0.1859,0.034557,0.006424
0.43615,0.19023,0.036187,0.006884
0.44121,0.19467,0.037895,0.0073768
0.44632,0.1992,0.039682,0.0079049
0.4515,0.20385,0.041555,0.0084709
0.45673,0.2086,0.043515,0.0090773
0.46202,0.21347,0.045568,0.0097272
0.46738,0.21844,0.047718,0.010424
0.4728,0.22354,0.049969,0.01117
0.47828,0.22875,0.052326,0.01197
0.48382,0.23408,0.054795,0.012826
0.48943,0.23954,0.05738,0.013745
0.4951,0.24513,0.060087,0.014729
0.50084,0.25084,0.062921,0.015783
0.50665,0.25669,0.06589,0.016913
0.51252,0.26268,0.068998,0.018124
0.51846,0.2688,0.072253,0.019422
0.52447,0.27507,0.075662,0.020812
0.53055,0.28148,0.079232,0.022302
0.5367,0.28804,0.08297,0.023899
0.54292,0.29476,0.086884,0.02561
0.54921,0.30163,0.090983,0.027443
0.55558,0.30867,0.095275,0.029408
0.56202,0.31586,0.09977,0.031514
0.56853,0.32323,0.10448,0.03377
0.57512,0.33076,0.10941,0.036187
0.58179,0.33848,0.11457,0.038778
0.58853,0.34637,0.11997,0.041555
0.59535,0.35445,0.12563,0.04453
0.60225,0.36271,0.13156,0.047718
0.60923,0.37117,0.13777,0.051134
0.6163,0.37982,0.14426,0.054795
0.62344,0.38868,0.15107,0.058718
0.63067,0.39774,0.1582,0.062921
0.63798,0.40701,0.16566,0.067426
0.64537,0.4165,0.17348,0.072253
0.65285,0.42622,0.18166,0.077426
0.66042,0.43615,0.19023,0.08297
0.66807,0.44632,0.1992,0.08891
0.67582,0.45673,0.2086,0.095275
0.68365,0.46738,0.21844,0.1021
0.69158,0.47828,0.22875,0.10941
0.69959,0.48943,0.23954,0.11724
0.7077,0.50084,0.25084,0.12563
0.7159,0.51252,0.26268,0.13463
0.7242,0.52447,0.27507,0.14426
0.7326,0.5367,0.28804,0.15459
0.74109,0.54921,0.30163,0.16566
0.74968,0.56202,0.31586,0.17752
0.75837,0.57512,0.33076,0.19023
0.76716,0.58853,0.34637,0.20385
0.77605,0.60225,0.36271,0.21844
0.78505,0.6163,0.37982,0.23408
0.79415,0.63067,0.39774,0.25084
0.80335,0.64537,0.4165,0.2688
0.81266,0.66042,0.43615,0.28804
0.82208,0.67582,0.45673,0.30867
0.83161,0.69158,0.47828,0.33076
0.84125,0.7077,0.50084,0.35445
0.851,0.7242,0.52447,0.37982
0.86086,0.74109,0.54921,0.40701
0.87084,0.75837,0.57512,0.43615
0.88094,0.77605,0.60225,0.46738
0.89115,0.79415,0.63067,0.50084
0.90148,0.81266,0.66042,0.5367
0.91193,0.83161,0.69158,0.57512
0.9225,0.851,0.7242,0.6163
0.93319,0.87084,0.75837,0.66042
0.94401,0.89115,0.79415,0.7077
0.95495,0.91193,0.83161,0.75837
0.96602,0.93319,0.87084,0.81266
0.97721,0.95495,0.91193,0.87084
0.98854,0.97721,0.95495,0.93319
1,NaN,NaN,NaN

